Projective spaces in Fermat varieties

We give a brief systematic overview of a few results concerning the N\'eron--Severi lattices of Fermat varieties and Delsarte surfaces.

==> gle/lines.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(8.11688,8.7375)(0,0)%
\put(0,0){\includegraphics{gle/inc/lines_inc}}
\put(5.00822,2.7069){\makebox(0,0)[lb]{{\normalsize $v_4$}}}
\put(5.00822,4.2819){\makebox(0,0)[lb]{{\normalsize $v_3$}}}
\put(5.00822,5.8569){\makebox(0,0)[lb]{{\normalsize $v_2$}}}
\put(5.00822,7.4319){\makebox(0,0)[lb]{{\normalsize $v_1$}}}
\put(6.56634,1.0501){\makebox(0,0)[lb]{{\normalsize $h_2$}}}
\put(3.41634,1.0501){\makebox(0,0)[lb]{{\normalsize $h_1$}}}
\put(4.0779,8.35533){\makebox(0,0)[lb]{{\normalsize $R_1$}}}
\put(7.24055,8.35533){\makebox(0,0)[lb]{{\normalsize $L_1$}}}
\put(7.51298,7.44651){\makebox(0,0)[lb]{{\normalsize $L_3$}}}
\put(7.50032,4.93291){\makebox(0,0)[lb]{{\normalsize $R_3$}}}
\put(7.50032,3.59651){\makebox(0,0)[lb]{{\normalsize $R_2$}}}
\put(7.51298,1.46471){\makebox(0,0)[lb]{{\normalsize $L_2$}}}
\put(7.22906,0.118229){\makebox(0,0)[lb]{{\normalsize $x=1$}}}
\put(4.07906,0.118229){\makebox(0,0)[lb]{{\normalsize $x=0$}}}
\put(0.926619,0.103461){\makebox(0,0)[lb]{{\normalsize $x=-1$}}}
\end{picture}

